A Reverse Hex Solver

We present Solrex,an automated solver for the game of Reverse Hex.Reverse Hex, also known as Rex, or Misere Hex, is the variant of the game of Hex in which the player who joins her two sides loses the game. Solrex performs a mini-max search of the state space using Scalable Parallel Depth First Proof Number Search, enhanced by the pruning of inferior moves and the early detection of certain winning strategies. Solrex is implemented on the same code base as the Hex program Solver, and can solve arbitrary positions on board sizes up to 6x6, with the hardest position taking less than four hours on four threads.

==> data/6x6pv.txt <==
06c87 info: ****** Trying a1 ****** 
PV             a2 f6 f5 a3 a4 f3 b1 f4 e6 c1 f2 d6 a5 e5 e4 d5 d4 c4 b2 c2 d1 e1 b4

06c87 info: ****** Trying b1 ******
PV             a3 a4 f6 b3 b2 f4 f3 a5 b4 c1 c2 f2 d6 c6 a6 b6 e5 c5 d5 f1 e4 c4 d4 e3 e2

06c87 info: ****** Trying c1 ******
PV             f6 a4 a3 f4 f3 b2 a5 a2 b3 d6 e1 d1 c2 c3 b6 f1 c6

06c87 info: ****** Trying d1 ******
PV             f6 f4 a4 f3 d6 f2 c6 a1 a2 e5 e4 d2 b6 a6 a5 c2 c1 b1 a3 b3 c3 c5 d4 b4 d3 e3 d5 c4

06c87 info: ****** Trying e1 ******
PV             f3 a4 a3 a5 a1 b1 a6 b6 f6 e6 b4 c6 c5 d4 f2 d2 d1 d6 c3 c1 b2 b3 a2 c4 d5

06c87 info: ****** Trying f1 ******
PV             f2 f3 f4 e5 d6 a4 c6 a5 a3 f5 a1 e4 e3 b1 d5 c5 d1 c1 b2 a2 b3

06c87 info: ****** Trying a2 ******
PV             a1 b1 a3 a4 f6 b3 b2 f4 f3 a5 b4 c1 c2 f2 d6 c6 a6 b6 e5 c5 d5 f1 e4 c4 d4 e3 e2

06c87 info: ****** Trying b2 ******
PV             a4 f6 f5 f4 f3 b3 a5 e6 e5 c1 c2 f2 f1 e1 b6 c6 d5 e4 a6

06c87 info: ****** Trying c2 ******
PV             f6 c1 a1 b1 a4 e6 b2 f3 a3 d6 f4 e5 f2 d5 c6 e2 d4 b6 b3 b4 a2 d2 d3 c4 a6 b5

this is the hardest opening: d2
06c87 info: ****** Trying d2 ******
PV             
f6 a1 a2 e6 f4 d1 a5 e5 d6 c6 b6 f3 f2 c5 a6 b5 e3 d4 c4 c3
f6 a1 a2 e6 f4 d1 a5 e5 d6 c6 b6 f3 f2 c5 a6 b5 e3 d4 c4 c3 c2

06c87 info: ****** Trying e2 ******
PV             f6 e6 f3 a1 a2 c6 e1 d1 c1 b1 a3 a4 a5 b2 b3 b6

06c87 info: ****** Trying f2 ******
PV             f3 f6 f5 f4 e6 d6 a3 b2 f1 a4 a5 d5 d4 e1 c1 e5 e4 d1 e3 d2 c2 a2

06c87 info: ****** Trying a3 ******
PV             a4 f3 f4 f2 f6 e6 f1 e1 b1 c1 e5

06c87 info: ****** Trying b3 ******
PV             a5 f6 f5 f4 f3 e6 e5 c1 c2 f2 f1 e1 b6 a6 b4 c6 d5 e4 e3 d6 d2

06c87 info: ****** Trying c3 ******
PV             f6 e6 a6 a1 a2 f5 f4 f3 e5 b6 f2 a3 a4 c6 e4 d5 c5 c4 b4 a5 b1 c1 e1 d3 b2 c2 d6 d4

06c87 info: ****** Trying d3 ******
PV             c6 d6 d1 e1 e5 f4 a1 a2 a3 b6 f3 e6 c2 f2 f1 d2 e4 d5 d4 b2 a4 a5

06c87 info: ****** Trying e3 ******
PV             f4 e5 d6 c6 b6 a1 a2 a6 a3 f1 a5 e2 e1 d5 d4 b3 d1 c1 b2 b1 a4 b4 c4

06c87 info: ****** Trying f3 ******
PV             f4 e5 a4 a1 a2 f2 f1 f5 e4 d6 e1 e3 e2 d5 c4 d4

06c87 info: ****** Trying a4 ******
06c87 info: PV: f4 e5 a4 a1 a2 f2 f1 f5 e4 d6 e1 e3 e2 d5 c4 d4

06c87 info: ****** Trying b4 ******
06c87 info: PV: f4 e5 d6 c6 b6 a1 a2 a6 a3 f1 a5 e2 e1 d5 d4 b3 d1 c1 b2 b1 a4 b4 c4

06c87 info: ****** Trying c4 ******
06c87 info: PV: c6 d6 d1 e1 e5 f4 a1 a2 a3 b6 f3 e6 c2 f2 f1 d2 e4 d5 d4 b2 a4

06c87 info: ****** Trying d4 ******
06c87 info: PV: f6 e6 a6 a1 a2 f5 f4 f3 e5 b6 f2 a3 a4 c6 e4

06c87 info: ****** Trying e4 ******
06c87 info: PV: a5 f6 f5 f4

06c87 info: ****** Trying f4 ******
06c87 info: PV: a4

06c87 info: ****** Trying a5 ******
06c87 info: PV: f3 f6 f5 f4 e6 d6 a3

06c87 info: ****** Trying b5 ******
06c87 info: PV: f6 e6 f3 a1 a2 c6 e1 d1 c1 b1

06c87 info: ****** Trying c5 ******
06c87 info: PV: f6 a1 a2 e6 f4 d1 a5 e5 d6 c6 b6

06c87 info: ****** Trying d5 ******
06c87 info: PV: f6 c1 a1 b1 a4 e6 b2

06c87 info: ****** Trying e5 ******
06c87 info: PV: a4

06c87 info: ****** Trying f5 ******
06c87 info: PV: a1 b1

06c87 info: ****** Trying a6 ******
06c87 info: PV: f2 f3 f4 e5 d6

06c87 info: ****** Trying b6 ******
06c87 info: PV: f3 a4 a3 a5 a1

06c87 info: ****** Trying c6 ******
06c87 info: PV: f6 f4

06c87 info: ****** Trying d6 ******
06c87 info: PV: f6

06c87 info: ****** Trying e6 ******
PV             f4 f3 d6 a1 a2 b2 a4 f2 c1 d1 f1 e1 b3 e4 e5 e3 c6 b6 d5 a6 a5 b4 d2

06c87 info: ****** Trying f6 ******
06c87 info: PV: a2


==> data/knockout.6x6.symmetry.txt <==
symmetry knockout: 
15429.337841033936


==> data/pvd2.txt <==
d2 f6 a1 a2 e6 f4 d1 a5 e5 d6 c6 b6 f3 f2 c5 a6 b5 e3 d4 c4 c3 c2


==> data/pve3.txt <==
e3 a1 f6 e6 a2 c1 f3 b6 b2 a3 a4 a5 d1 e1 b4 a6 b5 d2 c3 c4 d4 e4 

